Space-time finite element methods for distributed optimal control of the wave equation

We consider space-time tracking type distributed optimal control problems for the wave equation in the space-time domain $Q:= \Omega \times (0,T) \subset {\mathbb{R}}^{n+1}$, where the control is assumed to be in the energy space $[H_{0;,0}^{1,1}(Q)]^*$, rather than in $L^2(Q)$ which is more common. While the latter ensures a unique state in the Sobolev space $H^{1,1}_{0;0,}(Q)$, this does not define a solution isomorphism. Hence we use an appropriate state space $X$ such that the wave operator becomes an isomorphism from $X$ onto $[H_{0;,0}^{1,1}(Q)]^*$. Using space-time finite element spaces of piecewise linear continuous basis functions on completely unstructured but shape regular simplicial meshes, we derive a priori estimates for the error $\|\widetilde{u}_{\varrho h}-\overline{u}\|_{L^2(Q)}$ between the computed space-time finite element solution $\widetilde{u}_{\varrho h}$ and the target function $\overline{u}$ with respect to the regularization parameter $\varrho$, and the space-time finite element mesh-size $h$, depending on the regularity of the desired state $\overline{u}$. These estimates lead to the optimal choice $\varrho=h^2$ in order to define the regularization parameter $\varrho$ for a given space-time finite element mesh size $h$, or to determine the required mesh size $h$ when $\varrho$ is a given constant representing the costs of the control. The theoretical results will be supported by numerical examples with targets of different regularities, including discontinuous targets. Furthermore, an adaptive space-time finite element scheme is proposed and numerically analyzed.

==> tab-examples2D.dat <==
level	&M	&N	&h_min	&h_max			&rho			&err1			&eoc1			&err2	&eoc2&err3&eoc3
0	&24	&64	&0.125	&0.125			&0.015625		&0.0612414948395485	&0			&0.250691414525113	&0&0.06549943695618&0
1	&112	&256	&0.0625	&0.0625			&0.00390625		&0.0294241808186248	&1.05750724731855	&0.188589688186304	&0.410661795102321&0.03097355057118&1.08044573303341
2	&480	&1024	&0.03125&0.03125		&0.0009765625		&0.0106887598943614	&1.4609077687286	&0.13737313456374	&0.457150903210108&0.0123621147866301&1.32511120587351
3	&1984	&4096	&0.015625&0.015625		&0.000244140625		&0.00314290252062871	&1.76592505014315	&0.0985712409137276	&0.478861197197981&0.0048522443173535&1.34920146702255
4	&8064	&16384	&0.0078125&0.0078125		&6.103515625e-05	&0.000831332350471219	&1.91860026782375	&0.0702300254069709	&0.489078831060988&0.00184384458686621&1.39593513435155
5	&32512	&65536	&0.00390625&0.00390625		&1.52587890625e-05	&0.000212587910498007	&1.9673657980123	&0.0498502769268255	&0.494486438028219&0.00068024360961086&1.4385936560775
6	&130560	&262144	&0.001953125&0.001953125	&3.814697265625e-06	&5.41480269964697e-05	&1.9730788795541	&0.0353170600127615	&0.497236268986422&0.000246183346796253&1.46631832523039
7	&523264	&1048576&0.0009765625&0.0009765625	&9.5367431640625e-07	&1.39319194296557e-05	&1.95851473625255	&0.024996879640955	&0.498617235489306&8.81147231270205e-05&1.48227816831235


==> tab_examples_l2reg2D.dat <==
level&M&N&h_min&h_max&rho&err1&eoc1&err2&eoc2&err3&eoc3
0&24&64&0.125&0.125&0.000244140625&0.0740905121900062&0&0.257892403760746&0&0.084148214512436&0
1&112&256&0.0625&0.0625&1.52587890625e-05&0.0368235132289936&1.00866153035937&0.193036820570484&0.417893220237502&0.027079923217376&1.63570901195942
2&480&1024&0.03125&0.03125&9.5367431640625e-07&0.00789259866601182&2.22205498076558&0.138101875500723&0.483143146494835&0.00959506372623062&1.49685935497334
3&1984&4096&0.015625&0.015625&5.96046447753906e-08&0.000852989949731353&3.20989974255141&0.0984092111040976&0.488867649053204&0.00353273809088643&1.44150559311802
4&8064&16384&0.0078125&0.0078125&3.72529029846191e-09&0.000104676895118901&3.02658570570125&0.06985319850822&0.494467181456094&0.00125862300005287&1.48894058304067
5&32512&65536&0.00390625&0.00390625&2.3283064365387e-10&1.98299283048021e-05&2.40019167091443&0.0494879321246461&0.497249416905235&0.000445755498960078&1.49752171149747
6&130560&262144&0.001953125&0.001953125&1.45519152283669e-11&4.68467836325878e-06&2.08165755646161&0.0350265313982799&0.498628631566678&0.00015764621555913&1.49956205820568
7&523264&1048576&0.0009765625&0.0009765625&9.09494701772928e-13&1.15782154831997e-06&2.01653708787613&0.0247792553984033&0.499315292222008&5.57364484008653e-05&1.49999755715467

